Fast and robust curve skeletonization for real-world elongated objects

We consider the problem of extracting curve skeletons of three-dimensional, elongated objects given a noisy surface, which has applications in agricultural contexts such as extracting the branching structure of plants. We describe an efficient and robust method based on breadth-first search that can determine curve skeletons in these contexts. Our approach is capable of automatically detecting junction points as well as spurious segments and loops. All of that is accomplished with only one user-adjustable parameter. The run time of our method ranges from hundreds of milliseconds to less than four seconds on large, challenging datasets, which makes it appropriate for situations where real-time decision making is needed. Experiments on synthetic models as well as on data from real world objects, some of which were collected in challenging field conditions, show that our approach compares favorably to classical thinning algorithms as well as to recent contributions to the field.

==> Figures/Data/NewFigs/license.txt <==
Copyright (c) 2016, Adrian Cherry
Copyright (c) 2015, Simon Henin
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.


==> Figures/Data/NewFigs/summed_error_no_labels.dat <==
22.29297008	135.5034531	162.7361744	3471.807184	37.8898688
26.2176175	198.5473149	224.1988368	5303.289768	40.6242539
30.615625	238.6063776	267.493695	5856.470316	42.0864416
33.5825665	274.336692	298.405077	6387.692136	44.3136692
37.329474	293.6031902	316.0658784	6357.242451	47.9614973
40.1526909	308.921462	332.9781455	6540.483474	49.5440834
43.594096	319.497688	344.0712198	5790.18014	53.5475573
47.331944	326.137869	349.324164	5672.238263	58.472465
51.716532	330.3932412	353.3193013	5500.188525	74.081304
75.3932208	328.0090251	356.1546312	4991.958854	86.99796
68.802408	319.8643335	347.4559584	4382.08394	84.82032
74.00829	314.7000726	342.1977858	3949.787982	87.2016
76.7263029	308.951964	337.601	3519.732892	94.596786
79.2929658	305.7431076	327.5920131	3356.23545	95.3797376



==> Figures/Data/NewFigs/voxels.dat <==
8699	10541	5944	2536	2512
12639	14412	10477	2539	2515
15328	17150	13698	2536	2525
17606	19303	16088	2542	2527
18917	20576	17367	2617	2548
19990	21461	18214	2659	2547
20695	22198	18973	2801	2528
21090	22680	19429	3050	2552
21516	23009	19825	3420	2562
21211	22812	19639	3420	2544
20421	21942	18842	3450	2556
19842	21321	18298	3552	2570
19161	20680	17761	3798	2613
18684	20121	17175	3808	2581

==> Figures/Data/rmse.dat <==
ID rmseL2     rmseL2approx
1   0.0111156   0.0112944
2   0.0138617	0.0139252
3   0.0159978	0.016279
4   0.0169842	0.0172463
5   0.0210654	0.0195379
6   0.0214199	0.0217393
7   0.0221663	0.0225782
8   0.0230071	0.0231148
9   0.03054	0.0286278
10  0.0510027	0.0509839
11  0.045383	0.0469571
12  0.0485544	0.0377704
13  0.0365346	0.0368077
14  0.0444428	0.0453088












==> Figures/DataICCV/rmse.dat <==
ID rmse
1  0.0120311
2  0.0170855 
3  0.0174226 
4  0.0188607 
5  0.0206358 
6  0.0211462 
7  0.0227969 
8  0.0233811 
9  0.0432032 
10  0.0498311 
11  0.0426405 
12  0.0456008 
13  0.0458393


==> Figures/DataPreviousSyn/AvErrorGT_to_skel.txt <==
L1    L2  L2 approx  L_inf thinning Jin 
0.232531 0.118469 0.117003 0.719575 0.171983 0.162821
0.383363 0.430417 0.463961 0.84116 0.338315 0
0.540002 0.568889 0.596744 1.00486 0.379488 0
0.653364 0.672119 0.675375 1.0771 0.406418 0
0.830783 0.79507 0.804917 1.10516 0.438458 0
0.952412 0.882206 0.88749 1.17734 0.439008 0
0.941698 0.897683 0.895458 1.30813 0.4223 0
1.05944 0.989508 0.98368 1.44229 0.425272 0
1.11266 1.10293 1.08123 1.46661 0.436808 0
1.35076 1.29092 1.29092 1.75374 0.468862 0
1.50108 1.36547 1.36547 1.73366 0.449785 0
1.46434 1.31034 1.31034 1.79332 0.433515 0
1.75281 1.50806 1.50806 1.83396 0.443742 0
1.95504 1.89433 1.85392 2.31971 0.43663 0
2.3856 1.90543 1.90543 2.29779 0.425151 0
2.40838 1.77016 1.7642 2.46758 0.457048 0
2.2278 2.0439 2.0439 2.5059 0.448685 0
2.51558 2.40125 2.40125 2.58224 0.473743 0
2.02684 2.02701 2.02701 2.53232 0.490835 0
2.22447 2.13053 2.09418 2.48549 0.470632 0
2.16876 2.23898 2.23898 2.61288 0.471758 0
2.32279 2.24123 2.24123 2.70835 0.503311 0


==> Figures/DataPreviousSyn/AvErrorSkel_to_GT.txt <==
L1    L2  L2_approx   L_inf     thinning          Jin 
0.221828 0.110723 0.109987 0.709678 0.159157 0.0466196
0.376094 0.438788 0.513393 0.867832 2.42877 0
0.539695 0.583048 0.634951 1.05306 2.83745 0
0.650581 0.704913 0.746602 1.13625 3.05714 0
0.82239 0.794932 0.849398 1.17879 3.17679 0
0.95706 0.889922 0.95098 1.27279 3.24704 0
0.95762 0.924133 0.945801 1.39696 3.31298 0
1.06068 1.01059 1.10636 1.54262 3.40144 0
1.12153 1.10447 1.14512 1.57852 3.44607 0
1.35102 1.35519 1.35512 1.86903 3.47059 0
1.51741 1.37019 1.37019 1.94663 3.49298 0
1.51777 1.346 1.346 1.9539 3.51467 0
1.681 1.52952 1.52952 2.07404 3.53042 0
1.90083 1.889 1.96507 2.67861 3.53713 0
2.32927 1.9207 1.9207 2.51243 3.53045 0
2.36667 1.84189 1.86989 2.69876 3.55404 0
2.27501 2.10437 2.10437 2.86565 3.59419 0
2.62012 2.43376 2.43376 2.84594 3.60865 0
2.01101 2.16064 2.16064 2.99539 3.61689 0
2.48476 2.23172 2.255 2.91902 3.63167 0
2.1939 2.25061 2.25061 3.05219 3.64041 0
2.40063 2.30482 2.30482 3.42933 3.62678 0


==> Figures/DataPreviousSyn/rmse.dat <==
ID rmse
1  0.0120311
2  0.0170855 
3  0.0174226 
4  0.0188607 
5  0.0206358 
6  0.0211462 
7  0.0227969 
8  0.0233811 
9  0.0432032 
10  0.0498311 
11  0.0426405 
12  0.0456008 
13  0.0458393


==> Figures/TIKZ/eccv_draft0-figure0.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure0.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

\openout5 = `eccv_draft0-figure0.dpth'.

[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (3.5972pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure0.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26988 strings out of 493304
 610007 string characters out of 6139870
 802351 words of memory out of 5000000
 29903 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,791s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/share/
texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb>
Output written on eccv_draft0-figure0.pdf (1 page, 27854 bytes).
PDF statistics:
 30 PDF objects out of 1000 (max. 8388607)
 20 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 31 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure1.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure1.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
\openout5 = `eccv_draft0-figure1.dpth'.


Package pgfplots Warning: Axis range for axis x is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 295.

 [warning /pgfplots/warning/approx empty range enlarged]

Package pgfplots Warning: Axis range for axis y is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 295.

 [warning /pgfplots/warning/approx empty range enlarged]
[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (3.5972pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure1.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 27322 strings out of 493304
 621968 string characters out of 6139870
 815829 words of memory out of 5000000
 30237 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,14n,98p,1734b,2425s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb>
Output written on eccv_draft0-figure1.pdf (1 page, 17044 bytes).
PDF statistics:
 22 PDF objects out of 1000 (max. 8388607)
 15 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 19 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure10.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure10.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

\openout5 = `eccv_draft0-figure10.dpth'.

<Figures/Synthetic/Test4.png, id=7, 287.0725pt x 214.8025pt>
File: Figures/Synthetic/Test4.png Graphic file (type png)
<use Figures/Synthetic/Test4.png>
Package pdftex.def Info: Figures/Synthetic/Test4.png used on input line 565.
(pdftex.def)             Requested size: 113.81102pt x 85.15906pt.
[4

 <./Figures/Synthetic/Test4.png>]
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-a-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (3.85272pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 56.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure10.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26953 strings out of 493304
 609270 string characters out of 6139870
 802352 words of memory out of 5000000
 29866 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,866s stack positions out of 5000i,500n,10000p,200000b,80000s

Output written on eccv_draft0-figure10.pdf (1 page, 9392 bytes).
PDF statistics:
 13 PDF objects out of 1000 (max. 8388607)
 8 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 18 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure11.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure11.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
\openout5 = `eccv_draft0-figure11.dpth'.


Package pgfplots Warning: Axis range for axis x is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 565.

 [warning /pgfplots/warning/approx empty range enlarged]

Package pgfplots Warning: Axis range for axis y is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 565.

 [warning /pgfplots/warning/approx empty range enlarged]
[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-a-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (3.85272pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 56.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure11.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 27335 strings out of 493304
 622244 string characters out of 6139870
 818099 words of memory out of 5000000
 30250 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,14n,98p,1734b,2435s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb>
Output written on eccv_draft0-figure11.pdf (1 page, 10215 bytes).
PDF statistics:
 18 PDF objects out of 1000 (max. 8388607)
 12 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 19 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure2.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure2.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

\openout5 = `eccv_draft0-figure2.dpth'.

[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Overfull \hbox (5.6562pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (1.15553pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (4.11455pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure2.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26945 strings out of 493304
 609039 string characters out of 6139870
 802351 words of memory out of 5000000
 29860 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,768s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb>
Output written on eccv_draft0-figure2.pdf (1 page, 16314 bytes).
PDF statistics:
 20 PDF objects out of 1000 (max. 8388607)
 14 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 13 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure3.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure3.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

\openout5 = `eccv_draft0-figure3.dpth'.

<Figures/Synthetic/Test2.png, id=7, 287.0725pt x 214.8025pt>
File: Figures/Synthetic/Test2.png Graphic file (type png)
<use Figures/Synthetic/Test2.png>
Package pdftex.def Info: Figures/Synthetic/Test2.png used on input line 383.
(pdftex.def)             Requested size: 113.81102pt x 85.15906pt.
[4

 <./Figures/Synthetic/Test2.png>]
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (3.5972pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (3.85272pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure3.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26953 strings out of 493304
 609267 string characters out of 6139870
 802351 words of memory out of 5000000
 29866 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,864s stack positions out of 5000i,500n,10000p,200000b,80000s

Output written on eccv_draft0-figure3.pdf (1 page, 9548 bytes).
PDF statistics:
 13 PDF objects out of 1000 (max. 8388607)
 8 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 18 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure4.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure4.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
\openout5 = `eccv_draft0-figure4.dpth'.


Package pgfplots Warning: Axis range for axis x is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 383.

 [warning /pgfplots/warning/approx empty range enlarged]

Package pgfplots Warning: Axis range for axis y is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 383.

 [warning /pgfplots/warning/approx empty range enlarged]
[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (3.5972pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (3.85272pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure4.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 27336 strings out of 493304
 622249 string characters out of 6139870
 817126 words of memory out of 5000000
 30251 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,14n,98p,1734b,2433s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb>
Output written on eccv_draft0-figure4.pdf (1 page, 10448 bytes).
PDF statistics:
 18 PDF objects out of 1000 (max. 8388607)
 12 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 19 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure5.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure5.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

\openout5 = `eccv_draft0-figure5.dpth'.

[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Overfull \hbox (5.6562pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (1.15553pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (4.11455pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (0.77083pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (3.60066pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (5.14232pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (8.73605pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (6.4444pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (10.01935pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (3.39511pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure5.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26950 strings out of 493304
 609229 string characters out of 6139870
 802351 words of memory out of 5000000
 29865 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,770s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb>
Output written on eccv_draft0-figure5.pdf (1 page, 16021 bytes).
PDF statistics:
 20 PDF objects out of 1000 (max. 8388607)
 14 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 13 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure6.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure6.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

\openout5 = `eccv_draft0-figure6.dpth'.

<Figures/Synthetic/Test3.png, id=7, 287.0725pt x 214.8025pt>
File: Figures/Synthetic/Test3.png Graphic file (type png)
<use Figures/Synthetic/Test3.png>
Package pdftex.def Info: Figures/Synthetic/Test3.png used on input line 463.
(pdftex.def)             Requested size: 113.81102pt x 85.15906pt.
[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map} <./Figures/Synthetic/Test3.
png>]
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (3.5972pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (3.85272pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (2.56943pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (2.10693pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (9.27423pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure6.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26969 strings out of 493304
 609623 string characters out of 6139870
 802351 words of memory out of 5000000
 29881 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,863s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/share/
texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/share/texlive/
texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/share/texlive/texmf-dist/fon
ts/type1/public/amsfonts/symbols/msbm10.pfb>
Output written on eccv_draft0-figure6.pdf (1 page, 49787 bytes).
PDF statistics:
 37 PDF objects out of 1000 (max. 8388607)
 26 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 18 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure7.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure7.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
\openout5 = `eccv_draft0-figure7.dpth'.


Package pgfplots Warning: Axis range for axis x is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 463.

 [warning /pgfplots/warning/approx empty range enlarged]

Package pgfplots Warning: Axis range for axis y is approximately empty; enlargi
ng it (it is [0.0:0.0]) on input line 463.

 [warning /pgfplots/warning/approx empty range enlarged]
[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (3.5972pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (3.85272pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (2.56943pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (2.10693pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (9.27423pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure7.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 27336 strings out of 493304
 622249 string characters out of 6139870
 817803 words of memory out of 5000000
 30251 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,14n,98p,1734b,2432s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb>
Output written on eccv_draft0-figure7.pdf (1 page, 10656 bytes).
PDF statistics:
 18 PDF objects out of 1000 (max. 8388607)
 12 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 19 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure8.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure8.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

\openout5 = `eccv_draft0-figure8.dpth'.

[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Underfull \hbox (badness 10000) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (9.76382pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.16663pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (6.4444pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (10.01935pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Underfull \hbox (badness 10000) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (3.39511pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (2.56943pt too wide) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (4.88051pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (7.71175pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (7.75967pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Overfull \hbox (4.16248pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure8.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26997 strings out of 493304
 610678 string characters out of 6139870
 802351 words of memory out of 5000000
 29912 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,1087s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb>
Output written on eccv_draft0-figure8.pdf (1 page, 16145 bytes).
PDF statistics:
 20 PDF objects out of 1000 (max. 8388607)
 14 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 13 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/TIKZ/eccv_draft0-figure9.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) (format=pdflatex 2015.10.29)  3 MAR 2016 07:18
entering extended mode
 \write18 enabled.
 %&-line parsing enabled.
**\def\tikzexternalrealjob{eccv_draft0}\input{eccv_draft0}
(./eccv_draft0.tex (./llncs.cls
Document Class: llncs 2013/09/27 v2.18 
 LaTeX document class for Lecture Notes in Computer Science
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
) (/usr/share/texlive/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2011/06/27 v1.7a multicolumn formatting (FMi)
\c@tracingmulticols=\count87
\mult@box=\box26
\multicol@leftmargin=\dimen103
\c@unbalance=\count88
\c@collectmore=\count89
\doublecol@number=\count90
\multicoltolerance=\count91
\multicolpretolerance=\count92
\full@width=\dimen104
\page@free=\dimen105
\premulticols=\dimen106
\postmulticols=\dimen107
\multicolsep=\skip43
\multicolbaselineskip=\skip44
\partial@page=\box27
\last@line=\box28
\mult@rightbox=\box29
\mult@grightbox=\box30
\mult@gfirstbox=\box31
\mult@firstbox=\box32
\@tempa=\box33
\@tempa=\box34
\@tempa=\box35
\@tempa=\box36
\@tempa=\box37
\@tempa=\box38
\@tempa=\box39
\@tempa=\box40
\@tempa=\box41
\@tempa=\box42
\@tempa=\box43
\@tempa=\box44
\@tempa=\box45
\@tempa=\box46
\@tempa=\box47
\@tempa=\box48
\@tempa=\box49
\c@columnbadness=\count93
\c@finalcolumnbadness=\count94
\last@try=\dimen108
\multicolovershoot=\dimen109
\multicolundershoot=\dimen110
\mult@nat@firstbox=\box50
\colbreak@box=\box51
\multicol@sort@counter=\count95
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2009/09/08 v1.3 Alias counters (HO)
(/usr/share/texlive/texmf-dist/tex/latex/carlisle/remreset.sty))
\c@chapter=\count96
LaTeX Font Info:    Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info:    Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info:    Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info:    Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info:    Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info:    Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info:    Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info:    Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info:    Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info:    Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info:    Redeclaring math symbol \Omega on input line 372.
\tocchpnum=\dimen111
\tocsecnum=\dimen112
\tocsectotal=\dimen113
\tocsubsecnum=\dimen114
\tocsubsectotal=\dimen115
\tocsubsubsecnum=\dimen116
\tocsubsubsectotal=\dimen117
\tocparanum=\dimen118
\tocparatotal=\dimen119
\tocsubparanum=\dimen120
\@tempcntc=\count97
\fnindent=\dimen121
\c@@inst=\count98
\c@@auth=\count99
\c@auco=\count100
\instindent=\dimen122
\authrun=\box52
\authorrunning=\toks14
\tocauthor=\toks15
\titrun=\box53
\titlerunning=\toks16
\toctitle=\toks17
\c@theorem=\count101
\c@case=\count102
\c@conjecture=\count103
\c@corollary=\count104
\c@definition=\count105
\c@example=\count106
\c@exercise=\count107
\c@lemma=\count108
\c@note=\count109
\c@problem=\count110
\c@property=\count111
\c@proposition=\count112
\c@question=\count113
\c@solution=\count114
\c@remark=\count115
\headlineindent=\dimen123
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks18
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.
(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count116
))
\Gin@req@height=\dimen124
\Gin@req@width=\dimen125
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip45
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks19
\ex@=\dimen126
)) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen127
) (/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count117
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count118
\leftroot@=\count119
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count120
\DOTSCASE@=\count121
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box54
\strutbox@=\box55
\big@size=\dimen128
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.

Package amsmath Warning: Unable to redefine math accent \vec.

\macc@depth=\count122
\c@MaxMatrixCols=\count123
\dotsspace@=\muskip10
\c@parentequation=\count124
\dspbrk@lvl=\count125
\tag@help=\toks20
\row@=\count126
\column@=\count127
\maxfields@=\count128
\andhelp@=\toks21
\eqnshift@=\dimen129
\alignsep@=\dimen130
\tagshift@=\dimen131
\tagwidth@=\dimen132
\totwidth@=\dimen133
\lineht@=\dimen134
\@envbody=\toks22
\multlinegap=\skip46
\multlinetaggap=\skip47
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty (/usr/share/texmf/tex
/latex/pgf/basiclayer/pgf.sty (/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.
sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks24
) (/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box56
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
)) (/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2010/10/25 v2.10 (rcs-revision 1.24)
))
Package: pgf 2008/01/15 v2.10 (rcs-revision 1.12)
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/share/texmf/tex/la
tex/pgf/systemlayer/pgfsys.sty (/usr/share/texmf/tex/generic/pgf/systemlayer/pg
fsys.code.tex
Package: pgfsys 2010/06/30 v2.10 (rcs-revision 1.37)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks25
\pgfkeys@temptoks=\toks26
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks27
))
\pgf@x=\dimen135
\pgf@y=\dimen136
\pgf@xa=\dimen137
\pgf@ya=\dimen138
\pgf@xb=\dimen139
\pgf@yb=\dimen140
\pgf@xc=\dimen141
\pgf@yc=\dimen142
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count129
\c@pgf@countb=\count130
\c@pgf@countc=\count131
\c@pgf@countd=\count132
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Package pgfsys Info: Driver file for pgf: pgfsys-pdftex.def on input line 900.
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2009/05/22  (rcs-revision 1.26)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2008/05/19  (rcs-revision 1.10)
))) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2008/07/18  (rcs-revision 1.7)
\pgfsyssoftpath@smallbuffer@items=\count133
\pgfsyssoftpath@bigbuffer@items=\count134
) (/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/share/texmf/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v2.10 (rcs-revision 1.7)
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex (/usr/share/texmf/tex/g
eneric/pgf/math/pgfmathcalc.code.tex (/usr/share/texmf/tex/generic/pgf/math/pgf
mathutil.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.te
x
\pgfmath@dimen=\dimen143
\pgfmath@count=\count135
\pgfmath@box=\box57
\pgfmath@toks=\toks28
\pgfmath@stack@operand=\toks29
\pgfmath@stack@operation=\toks30
) (/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex (/usr/share/
texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/share/texmf/t
ex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/share/texmf/
tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/share/texmf/tex/ge
neric/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/share/texmf/tex/gene
ric/pgf/math/pgfmathfunctions.base.code.tex) (/usr/share/texmf/tex/generic/pgf/
math/pgfmathfunctions.round.code.tex) (/usr/share/texmf/tex/generic/pgf/math/pg
fmathfunctions.misc.code.tex))) (/usr/share/texmf/tex/generic/pgf/math/pgfmathf
loat.code.tex
\c@pgfmathroundto@lastzeros=\count136
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2010/04/09  (rcs-revision 1.20)
\pgf@picminx=\dimen144
\pgf@picmaxx=\dimen145
\pgf@picminy=\dimen146
\pgf@picmaxy=\dimen147
\pgf@pathminx=\dimen148
\pgf@pathmaxx=\dimen149
\pgf@pathminy=\dimen150
\pgf@pathmaxy=\dimen151
\pgf@xx=\dimen152
\pgf@xy=\dimen153
\pgf@yx=\dimen154
\pgf@yy=\dimen155
\pgf@zx=\dimen156
\pgf@zy=\dimen157
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2010/08/03  (rcs-revision 1.24)
\pgf@path@lastx=\dimen158
\pgf@path@lasty=\dimen159
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2008/04/22  (rcs-revision 1.12)
\pgf@shorten@end@additional=\dimen160
\pgf@shorten@start@additional=\dimen161
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2010/09/08  (rcs-revision 1.34)
\pgfpic=\box58
\pgf@hbox=\box59
\pgf@layerbox@main=\box60
\pgf@picture@serial@count=\count137
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2008/04/22  (rcs-revision 1.9)
\pgflinewidth=\dimen162
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2009/06/10  (rcs-revision 1.11)
\pgf@pt@x=\dimen163
\pgf@pt@y=\dimen164
\pgf@pt@temp=\dimen165
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2008/10/09  (rcs-revision 1.8)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2008/04/23  (rcs-revision 1.11)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2008/11/23  (rcs-revision 1.13)
\pgf@max=\dimen166
\pgf@sys@shading@range@num=\count138
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2010/03/25  (rcs-revision 1.16)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2010/09/01  (rcs-revision 1.17)
\pgfexternal@startupbox=\box61
)) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2010/08/27  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2008/01/17  (rcs-revision 1.2)
) (/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2009/07/02  (rcs-revision 1.3)
))) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2010/09/09  (rcs-revision 1.13)
\pgfnodeparttextbox=\box62
) (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2010/10/22  (rcs-revision 1.8)
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v2.10 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen167
\pgf@nodesepend=\dimen168
) (/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v2.10 (rcs-revision 1.1)
)) (/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty (/usr/share/texmf/tex/l
atex/pgf/utilities/pgfkeys.sty (/usr/share/texmf/tex/generic/pgf/utilities/pgfk
eys.code.tex)) (/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2010/03/23 v2.10 (rcs-revision 1.18)
\pgffor@iter=\dimen169
\pgffor@skip=\dimen170
\pgffor@stack=\toks31
\pgffor@toks=\toks32
)) (/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2010/10/13 v2.10 (rcs-revision 1.76)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2010/05/31 v2.10 (rcs-revision 1.15)
\pgf@plot@mark@count=\count139
\pgfplotmarksize=\dimen171
)
\tikz@lastx=\dimen172
\tikz@lasty=\dimen173
\tikz@lastxsaved=\dimen174
\tikz@lastysaved=\dimen175
\tikzleveldistance=\dimen176
\tikzsiblingdistance=\dimen177
\tikz@figbox=\box63
\tikz@tempbox=\box64
\tikztreelevel=\count140
\tikznumberofchildren=\count141
\tikznumberofcurrentchild=\count142
\tikz@fig@count=\count143
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2010/08/24  (rcs-revision 1.4)
\pgfmatrixcurrentrow=\count144
\pgfmatrixcurrentcolumn=\count145
\pgf@matrix@numberofcolumns=\count146
)
\tikz@expandcount=\count147

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v2.10 (rcs-revision 1.2)
)))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/libraries/tikzlibraryexternal.cod
e.tex
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzexternalshar
ed.code.tex
\tikzexternal@outfile=\write4
))
No auxiliary output files.

\w@pgfexternal@auxout=\write5
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
Package: algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating enviro
nment
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty
Package: float 2001/11/08 v1.3d Float enhancements (AL)
\c@float@type=\count148
\float@exts=\toks33
\float@box=\box65
\@float@everytoks=\toks34
\@floatcapt=\box66
) (/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\@float@every@algorithm=\toks35
\c@algorithm=\count149
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Package: algpseudocode 
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Package: algorithmicx 2005/04/27 v1.2 Algorithmicx
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
\c@ALG@line=\count150
\c@ALG@rem=\count151
\c@ALG@nested=\count152
\ALG@tlm=\skip48
\ALG@thistlm=\skip49
\c@ALG@Lnr=\count153
\c@ALG@blocknr=\count154
\c@ALG@storecount=\count155
\c@ALG@tmpcounter=\count156
\ALG@tmplength=\skip50
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
Package: subfig 2005/06/28 ver: 1.3 subfig package
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2013/05/02 v1.6-88 caption3 kernel (AR)
Package caption3 Info: TeX engine: e-TeX on input line 57.
\captionmargin=\dimen178
\captionmargin@=\dimen179
\captionwidth=\dimen180
\caption@tempdima=\dimen181
\caption@indent=\dimen182
\caption@parindent=\dimen183
\caption@hangindent=\dimen184
Package caption Info: Unknown document class (or package),
(caption)             standard defaults will be used.
)
\c@KVtest=\count157
\sf@farskip=\skip51
\sf@captopadj=\dimen185
\sf@capskip=\skip52
\sf@nearskip=\skip53
\c@subfigure=\count158
\c@subfigure@save=\count159
\c@lofdepth=\count160
\c@subtable=\count161
\c@subtable@save=\count162
\c@lotdepth=\count163
\sf@top=\skip54
\sf@bottom=\skip55
) (/usr/share/texlive/texmf-dist/tex/latex/overpic/overpic.sty
Package: overpic 2010/09/13 v0.53  Overwriting graphics
Package: overpic v0.53 <2010/09/13> (RN)
(/usr/share/texlive/texmf-dist/tex/latex/eepic/epic.sty
Enhancements to Picture Environment. Version 1.2 - Released June 1, 1986
\@@multicnt=\count164
\d@lta=\count165
\@delta=\dimen186
\@@delta=\dimen187
\@gridcnt=\count166
\@joinkind=\count167
\@dotgap=\dimen188
\@ddotgap=\dimen189
\@x@diff=\count168
\@y@diff=\count169
\x@diff=\dimen190
\y@diff=\dimen191
\@dotbox=\box67
\num@segments=\count170
\num@segmentsi=\count171
\@datafile=\read2
)
overpic: relative positioning in percent
) (/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen192
\enit@toks=\toks36
\enit@inbox=\box68
\enitdp@description=\count172
) (/usr/share/texlive/texmf-dist/tex/latex/pbox/pbox.sty
Package: pbox 2011/12/07 v1.2 Dynamic parboxes
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2007/08/22 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count173
\calc@Bcount=\count174
\calc@Adimen=\dimen193
\calc@Bdimen=\dimen194
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 76.
LaTeX Info: Redefining \addtolength on input line 77.
\calc@Ccount=\count175
\calc@Cskip=\skip59
)
\pb@xlen=\skip60
) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplotstable.sty (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplotstable 2013/10/03 v1.9 Table typesetting and Pretty-printing (1
.9)
(/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty (/usr/share/texl
ive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
Package: pgfplots 2013/10/03 v1.9 Data Visualization (1.9)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex (/usr/sha
re/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
\t@pgfplots@toka=\toks37
\t@pgfplots@tokb=\toks38
\t@pgfplots@tokc=\toks39
\pgfplots@tmpa=\dimen195
\c@pgfplots@coordindex=\count176
\c@pgfplots@scanlineindex=\count177

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
\pgfkeys@pathtoks=\toks40
\pgfkeys@temptoks=\toks41

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex
\pgfkeys@tmptoks=\toks42
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count178
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2012/09/11 v2.10 (rcs-revision 1.17)
\pgf@plot@mark@count=\count179
\pgfplotmarksize=\dimen196
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2012/11/30  (rcs-revision 1.38)
\pgfpic=\box69
\pgf@hbox=\box70
\pgf@layerbox@main=\box71
\pgf@picture@serial@count=\count180
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2012/11/07  (rcs-revision 1.5)
)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex
\c@pgfplotsarray@tmp=\count181
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex
\c@pgfplotstable@counta=\count182
\t@pgfplotstable@a=\toks43
)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
\c@pgfplotslibrarysurf@no=\count183

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex)) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.co
de.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex) (
/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex (/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.
code.tex
\pgfdecoratedcompleteddistance=\dimen197
\pgfdecoratedremainingdistance=\dimen198
\pgfdecoratedinputsegmentcompleteddistance=\dimen199
\pgfdecoratedinputsegmentremainingdistance=\dimen200
\pgf@decorate@distancetomove=\dimen201
\pgf@decorate@repeatstate=\count184
\pgfdecorationsegmentamplitude=\dimen202
\pgfdecorationsegmentlength=\dimen203
)
\tikz@lib@dec@box=\box72
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex))
\pgfplots@numplots=\count185
\pgfplots@xmin@reg=\dimen204
\pgfplots@xmax@reg=\dimen205
\pgfplots@ymin@reg=\dimen206
\pgfplots@ymax@reg=\dimen207
\pgfplots@zmin@reg=\dimen208
\pgfplots@zmax@reg=\dimen209
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
File: tikzlibraryplotmarks.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex
File: pgflibraryplotmarks.code.tex 2010/10/15 v2.10 (rcs-revision 1.12)
)))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.code
.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstable.colt
ype.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen210
\extrarowheight=\dimen211
\NC@list=\toks44
\extratabsurround=\skip61
\backup@length=\skip62
)) (/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty
\UL@box=\box73
\UL@hyphenbox=\box74
\UL@skip=\skip63
\UL@hook=\toks45
\UL@height=\dimen212
\UL@pe=\count186
\UL@pixel=\dimen213
\ULC@box=\box75
Package: ulem 2012/05/18
\ULdepth=\dimen214
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrary3d.co
de.tex
File: tikzlibrary3d.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex
File: tikzlibrarycalc.code.tex 2009/09/04 v2.10 (rcs-revision 1.6)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryarrow
s.code.tex
File: tikzlibraryarrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryarrows.code.tex
File: pgflibraryarrows.code.tex 2008/10/27 v2.10 (rcs-revision 1.9)
\arrowsize=\dimen215
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.code.tex
File: tikzlibraryshapes.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.geometric.code.tex
File: tikzlibraryshapes.geometric.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.geometric.c
ode.tex
File: pgflibraryshapes.geometric.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.misc.code.tex
File: tikzlibraryshapes.misc.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.misc.code.t
ex
File: pgflibraryshapes.misc.code.tex 2008/10/07 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.symbols.code.tex
File: tikzlibraryshapes.symbols.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.symbols.cod
e.tex
File: pgflibraryshapes.symbols.code.tex 2009/10/27 v2.10 (rcs-revision 1.3)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.arrows.code.tex
File: tikzlibraryshapes.arrows.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.arrows.code
.tex
File: pgflibraryshapes.arrows.code.tex 2008/06/26 v2.10 (rcs-revision 1.1)
))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.callouts.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.callouts.co
de.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshape
s.multipart.code.tex
File: tikzlibraryshapes.multipart.code.tex 2008/01/09 v2.10 (rcs-revision 1.1)

(/usr/share/texmf/tex/generic/pgf/libraries/shapes/pgflibraryshapes.multipart.c
ode.tex
File: pgflibraryshapes.multipart.code.tex 2010/01/07 v2.10 (rcs-revision 1.2)
\pgfnodepartlowerbox=\box76
\pgfnodeparttwobox=\box77
\pgfnodepartthreebox=\box78
\pgfnodepartfourbox=\box79
\pgfnodeparttwentybox=\box80
\pgfnodepartnineteenbox=\box81
\pgfnodeparteighteenbox=\box82
\pgfnodepartseventeenbox=\box83
\pgfnodepartsixteenbox=\box84
\pgfnodepartfifteenbox=\box85
\pgfnodepartfourteenbox=\box86
\pgfnodepartthirteenbox=\box87
\pgfnodeparttwelvebox=\box88
\pgfnodepartelevenbox=\box89
\pgfnodeparttenbox=\box90
\pgfnodepartninebox=\box91
\pgfnodeparteightbox=\box92
\pgfnodepartsevenbox=\box93
\pgfnodepartsixbox=\box94
\pgfnodepartfivebox=\box95
)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryposit
ioning.code.tex
File: tikzlibrarypositioning.code.tex 2008/10/06 v2.10 (rcs-revision 1.7)
)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.markings.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.m
arkings.code.tex)) (/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.s
ty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
) (/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen216
\Hy@linkcounter=\count187
\Hy@pagecounter=\count188
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count189
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.

Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing ON on input line 4461.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2012/07/25 v1.38 Bibliographical back referencing
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
))
\c@Hy@tempcnt=\count190
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen217
\Fld@menulength=\count191
\Field@Width=\dimen218
\Fld@charsize=\dimen219
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing ON on input line 6308.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count192
\c@Item=\count193
\c@Hfootnote=\count194
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count195
\c@bookmark@seq@number=\count196
\Hy@SectionHShift=\skip64
)
No file eccv_draft0-figure9.aux.
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 65.
LaTeX Font Info:    ... okay on input line 65.
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count197
\scratchdimen=\dimen220
\scratchbox=\box96
\nofMPsegments=\count198
\nofMParguments=\count199
\everyMPshowfont=\toks46
\MPscratchCnt=\count200
\MPscratchDim=\dimen221
\MPnumerator=\count201
\makeMPintoPDFobject=\count202
\everyMPtoPDFconversion=\toks47
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
)) ABD: EveryShipout initializing macros
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: subfig package v1.3 is loaded.
Package caption Info: End \AtBeginDocument code.

Package pgfplots Warning: running in backwards compatibility mode (unsuitable t
ick labels; missing features). Consider writing \pgfplotsset{compat=1.9} into y
our preamble.
 on input line 65.

\AtBeginShipoutBox=\box97
Package hyperref Info: Link coloring ON on input line 65.
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count203
)
LaTeX Info: Redefining \ref on input line 65.
LaTeX Info: Redefining \pageref on input line 65.
LaTeX Info: Redefining \nameref on input line 65.
LaTeX Font Info:    Try loading font information for U+msa on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 84.
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)

LaTeX Warning: Reference `s:intro' on page 1 undefined on input line 92.

The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/initial_detail.png}' has been optimized away. Use '/tikz/exter
nal/optimize=false' to disable this.
The command '\includegraphics [trim = 0cm 1cm 6cm 2cm,clip, width=0.45\linewidt
h ]{Figures/Plum/cs.png}' has been optimized away. Use '/tikz/external/optimize
=false' to disable this.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 103--108
 [][][][] 
 []


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailA' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `sf:plum_detailB' on page 1 undefined on input line 10
8.


LaTeX Warning: Reference `fig:plum_detail' on page 2 undefined on input line 12
5.


Underfull \vbox (badness 10000) has occurred while \output is active []


LaTeX Warning: Reference `ss:distance' on page 3 undefined on input line 161.


LaTeX Warning: Reference `ss:seed' on page 3 undefined on input line 162.


LaTeX Warning: Reference `ss:add_curves' on page 3 undefined on input line 163.



LaTeX Warning: Reference `fig:big_picture_illustration' on page 3 undefined on 
input line 166.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 168.

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 295--295
[]\OT1/cmr/m/n/9 (a)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 295--295
\OT1/cmr/m/n/9 1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 295--295
\OT1/cmr/m/n/9 pute
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 337--337
[]\OT1/cmr/m/n/9 (b)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 337--337
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 337--337
\OT1/cmr/m/n/9 2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 337--337
\OT1/cmr/m/n/9 cate
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 383--383
[]\OT1/cmr/m/n/9 (c)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 383--383
\OT1/cmr/m/n/9 3.1:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 383--383
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 383--383
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (2.98262pt too wide) in paragraph at lines 383--383
\OMS/cmsy/m/n/9 f\OML/cmm/m/it/9 v[]\OMS/cmsy/m/n/9 g$| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (3.08331pt too wide) in paragraph at lines 405--405
[]\OT1/cmr/m/n/9 (d)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 405--405
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 3.2:
 []


Overfull \hbox (4.23885pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 Lo-
 []


Overfull \hbox (7.19786pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 cate
 []


Overfull \hbox (3.85414pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 po-
 []


Overfull \hbox (6.68398pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 ten-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 tial
 []


Overfull \hbox (8.22563pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 end-
 []


Overfull \hbox (11.81937pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 point
 []


Underfull \hbox (badness 10000) in paragraph at lines 405--405
\OML/cmm/m/it/9 v[]$
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 405--405
\OT1/cmr/m/n/9 bels| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 463--463
[]\OT1/cmr/m/n/9 (e)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 3.3:
 []


Overfull \hbox (6.68051pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (3.36108pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 from
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OML/cmm/m/it/9 v[]$\OT1/cmr/m/n/9 ;
 []


Overfull \hbox (5.65274pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 black
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 re-
 []


Overfull \hbox (5.19025pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 gions
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 are
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 un-
 []


Underfull \hbox (badness 10000) in paragraph at lines 463--463
\OT1/cmr/m/n/9 ex-
 []


Overfull \hbox (12.35754pt too wide) in paragraph at lines 463--463
\OT1/cmr/m/n/9 plored.| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Overfull \hbox (1.47568pt too wide) in paragraph at lines 492--492
[]\OT1/cmr/m/n/9 (f)
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (5.13885pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 3.4:
 []


Overfull \hbox (12.84714pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 Com-
 []


Overfull \hbox (8.73952pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (9.24994pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 path
 []


Overfull \hbox (9.52771pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 from
 []


Overfull \hbox (13.10266pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 BFS2
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 la-
 []


Overfull \hbox (6.47842pt too wide) in paragraph at lines 492--492
\OT1/cmr/m/n/9 bels| 
 []

\openout5 = `eccv_draft0-figure9.dpth'.

[4

{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
Underfull \hbox (badness 10000) in paragraph at lines 520--520
[]\OT1/cmr/m/n/9 (g)
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 520--520
|\OT1/cmr/m/n/9 Step
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 3.5:
 []


Overfull \hbox (1.7972pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 Ac-
 []


Overfull \hbox (4.62843pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 cept
 []


Overfull \hbox (6.16663pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 path
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 if
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 not
 []


Overfull \hbox (4.67636pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 spu-
 []


Underfull \hbox (badness 10000) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ri-
 []


Overfull \hbox (1.07916pt too wide) in paragraph at lines 520--520
\OT1/cmr/m/n/9 ous| 
 []

A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.
A tikzpicture has been optimized away. Use '/tikz/external/optimize=false' to d
isable this.

Underfull \hbox (badness 10000) in paragraph at lines 565--565
[]\OT1/cmr/m/n/9 (h)
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
|\OT1/cmr/m/n/9 Step
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 3.1
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 for
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 the
 []


Overfull \hbox (2.31595pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 next
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 it-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 er-
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 a-
 []


Overfull \hbox (3.08331pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 tion:
 []


Underfull \hbox (badness 10000) in paragraph at lines 565--565
\OT1/cmr/m/n/9 Re-
 []


Overfull \hbox (4.11108pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 com-
 []


Overfull \hbox (2.57289pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 pute
 []


Overfull \hbox (6.93604pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 BFS1
 []


Overfull \hbox (2.05554pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 map
 []


Overfull \hbox (5.6562pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 given
 []


Overfull \hbox (0.53471pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 cur-
 []


Overfull \hbox (0.79512pt too wide) in paragraph at lines 565--565
\OT1/cmr/m/n/9 rent
 []


Overfull \hbox (0.84727pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C \OT1/cmr/m/n/9 =
 []


Overfull \hbox (1.02777pt too wide) in paragraph at lines 565--565
\U/msb/m/n/9 C[]$| 
 []


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step1' on page 4 undefined on input line 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Reference `subfig:step3_1' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_2' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_3' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_4' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_5' on page 4 undefined on input line 567
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 4 undefined on input l
ine 567.


LaTeX Warning: Float too large for page by 67.96179pt on input line 569.


LaTeX Warning: Reference `ss:add_curves' on page 4 undefined on input line 591.



LaTeX Warning: Reference `alg:l1norm_bfs' on page 4 undefined on input line 593
.


LaTeX Warning: Reference `ss:distance' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs1' on page 4 undefined on input line 593.


LaTeX Warning: Reference `sss:bfs2' on page 4 undefined on input line 593.


LaTeX Warning: Reference `alg1:line_foreach2' on page 6 undefined on input line
 600.


LaTeX Warning: Reference `alg1:set_N' on page 6 undefined on input line 600.


LaTeX Warning: Reference `alg1:line_foreachF2' on page 6 undefined on input lin
e 600.

Package hyperref Info: bookmark level for unknown algorithm defaults to 0 on in
put line 603.

LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 644
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 657
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 7 undefined on input line 659
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 7 un
defined on input line 659.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 665
.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 667
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 688.


LaTeX Warning: Reference `eq:initial_conditions' on page 8 undefined on input l
ine 688.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `subfig:step3_1' on page 8 undefined on input line 688
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 8 un
defined on input line 690.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 8 undefined on input line 696
.


LaTeX Warning: Reference `subfig:step3_1_repeat' on page 8 undefined on input l
ine 696.


LaTeX Warning: Reference `s:intro' on page 8 undefined on input line 707.


LaTeX Warning: Reference `ss:seed' on page 9 undefined on input line 714.


LaTeX Warning: Reference `alg:l1norm_bfs' on page 9 undefined on input line 721
.


LaTeX Warning: Reference `alg:pseudo_code_step_add_curve_segments' on page 9 un
defined on input line 721.


LaTeX Warning: Reference `eq:initial_conditions' on page 9 undefined on input l
ine 721.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 9 undefined on in
put line 752.


LaTeX Warning: Reference `alg:pseudo_code_path_trace' on page 10 undefined on i
nput line 754.


LaTeX Warning: Reference `sss:spurious' on page 10 undefined on input line 754.



LaTeX Warning: Reference `fig:spurious segment classification' on page 10 undef
ined on input line 766.

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot00.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot01.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 773--778
 [][][][] 
 []

The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot03.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.
The command '\includegraphics [width=0.45\linewidth ]{Figures/Mar2/snapshot04.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (448.35938pt too wide) in paragraph at lines 782--787
 [][][][] 
 []

The command '\includegraphics [width=0.60\linewidth ]{Figures/Mar2/snapshot05.p
ng}' has been optimized away. Use '/tikz/external/optimize=false' to disable th
is.

Overfull \hbox (50.61792pt too wide) in paragraph at lines 791--792
 [][] 
 []

No file eccv_draft0-figure9.bbl.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 808.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 808.
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 808.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 808.

LaTeX Warning: There were undefined references.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 808.
 ) 
Here is how much of TeX's memory you used:
 26955 strings out of 493304
 609297 string characters out of 6139870
 802351 words of memory out of 5000000
 29870 multiletter control sequences out of 15000+600000
 13828 words of font info for 52 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 58i,13n,76p,1734b,770s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/
share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb>
Output written on eccv_draft0-figure9.pdf (1 page, 11475 bytes).
PDF statistics:
 20 PDF objects out of 1000 (max. 8388607)
 14 compressed objects within 1 object stream
 0 named destinations out of 1000 (max. 500000)
 13 words of extra memory for PDF output out of 10000 (max. 10000000)



==> Figures/comparison_data.txt <==
5 0.00887459
10  0.0104245
15  0.012125
20  0.0132895
25  0.0146505
30  0.0157647
35  0.0172445
40  0.018547
45  0.020186
50  0.0296357
55  0.026918
60  0.028797
65  0.0293633
70  0.0307218



==> Figures/gnuplot/rmse.dat <==
ID rmseL2     rmseL2approx
1   0.0111156   0.0112944
2   0.0138617	0.0139252
3   0.0159978	0.016279
4   0.0169842	0.0172463
5   0.0210654	0.0195379
6   0.0214199	0.0217393
7   0.0221663	0.0225782
8   0.0230071	0.0231148
9   0.03054	0.0286278
10  0.0510027	0.0509839
11  0.045383	0.0469571
12  0.0485544	0.0377704
13  0.0365346	0.0368077
14  0.0444428	0.0453088












==> Figures/synthetic_comparison.txt <==
5 0.00887459
10  0.0104245
15  0.012125
20  0.0132895
25  0.0146505
30  0.0157647
35  0.0172445
40  0.018547
45  0.020186
50  0.0296357
55  0.026918
60  0.028797
65  0.0293633
70  0.0307218


